ChatGPT: A Meta-Analysis after 2.5 Months

ChatGPT, a chatbot developed by OpenAI, has gained widespread popularity and media attention since its release in November 2022. However, little hard evidence is available regarding its perception in various sources. In this paper, we analyze over 300,000 tweets and more than 150 scientific papers to investigate how ChatGPT is perceived and discussed. Our findings show that ChatGPT is generally viewed as of high quality, with positive sentiment and emotions of joy dominating in social media. Its perception has slightly decreased since its debut, however, with joy decreasing and (negative) surprise on the rise, and it is perceived more negatively in languages other than English. In recent scientific papers, ChatGPT is characterized as a great opportunity across various fields including the medical domain, but also as a threat concerning ethics and receives mixed assessments for education. Our comprehensive meta-analysis of ChatGPT's current perception after 2.5 months since its release can contribute to shaping the public debate and informing its future development. We make our data available.

==> graphics/requirements.txt <==
seaborn==0.11.2


==> graphics/source/contrastive-correlation.json <==
{
  "type": "lineplot",
  "options": {
    "labels": ["Training Iteration", "Correlation"],
    "figsize": [3.0, 2.5],
    "fmt": "%d"
  },
  "data": {
    "Pearson's \\textit{r}": [15.39, 24.46, 25.35, 25.37, 28.26, 22.91, 26.63, 24.82, 29.5, 25.89, 27.87]
  }
}


==> graphics/source/contrastive-precision.json <==
{
  "type": "lineplot",
  "options": {
    "labels": ["Training Iteration", "Precision"],
    "figsize": [3.0, 2.5],
    "dashes": [[4,1.5]],
    "palette": [[0.8666666666666667, 0.5176470588235295, 0.3215686274509804]]
  },
  "data": {
    "P@1": [11.83, 41.35, 67.89, 61.93, 79.07, 70.49, 83.04, 77.07, 83.34, 79.06, 84.76]
  }
}


==> graphics/source/contrastive.json <==
{
  "type": "lineplot",
  "options": {
    "labels": ["Training Iteration", "\\%"],
    "figsize": [6.405, 2.5]
  },
  "data": {
    "P@1": [11.83, 41.35, 67.89, 61.93, 79.07, 70.49, 83.04, 77.07, 83.34, 79.06, 84.76],
    "Pearson's \\textit{r}": [15.39, 24.46, 25.35, 25.37, 28.26, 22.91, 26.63, 24.82, 29.5, 25.89, 27.87]
  }
}


==> graphics/source/finetune.json <==
{
  "type": "barplot",
  "options": {
    "x": "Language Direction",
    "y": ["---", "10k", "20k", "30k", "200k"],
    "labels": [null, "Pearson's \\textit{r}"],
    "figsize": [2.9, 2.5],
    "ylim": [15, null],
    "rotation": 45,
    "heading": "sample size"
  },
  "data": {
      "---":  [24.67, 21.63, 27.83, 71.48, 57.62, 45.70, 35.25],
      "10k":  [22.56, 22.45, 30.25, 76.49, 63.03, 45.82, 40.07],
      "20k":  [23.10, 24.70, 30.08, 77.40, 64.69, 47.95, 42.99],
      "30k":  [24.68, 27.12, 30.08, 77.76, 63.92, 49.26, 43.38],
      "200k": [28.72, 27.46, 28.65, 78.62, 64.85, 50.89, 46.80],
      "Language Direction": ["en-de", "en-zh", "ru-en", "ro-en", "et-en", "ne-en", "si-en"]
  }
}


==> graphics/source/lm.json <==
{
  "type": "heatmap",
  "options": {
    "rasterized": true,
    "annot": true,
    "fmt": ".1f",
    "cmap": "coolwarm",
    "figsize": [3.6, 2.85],
    "orientation": "horizontal",
    "labels": ["$w_{\\mbox{pseudo}}$", "$w_{\\mbox{lm}}$"],
    "xticklabels": [0.0, 0.1, 0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9, 1.0],
    "yticklabels": [1.0, 0.9, 0.8, 0.7, 0.6, 0.5, 0.4, 0.3, 0.2, 0.1, 0.0]
  },
  "data": [
    [39.11],
    [39.44, 39.54],
    [39.83, 39.95, 40.06],
    [40.3,  40.45, 40.58, 40.67],
    [40.9,  41.09, 41.24, 41.35, 41.43],
    [41.67, 41.91, 42.10, 42.24, 42.32, 42.36],
    [42.65, 42.99, 43.24, 43.42, 43.52, 42.54, 43.5],
    [43.88, 44.41, 44.80, 45.05, 45.16, 45.16, 45.04, 44.82],
    [45.07, 46.05, 46.75, 47.19, 47.35, 47.28, 46.99, 46.53, 45.93],
    [43.72, 45.87, 47.51, 48.54, 48.97, 48.84, 48.25, 47.32, 46.15, 44.85],
    [28.30, 31.75, 34.90, 37.44, 39.11, 39.84, 39.75, 39.03, 37.92, 36.62, 35.25]
  ]
}


==> graphics/source/pseudo-references.json <==
{
  "type": "barplot",
  "options": {
    "x": "weights $w_{\\textnormal{pseudo}}$",
    "y": "Pearson's \\textit{r}",
    "labels": ["$w_{\\textnormal{pseudo}}$", "Pearson's \\textit{r}"],
    "figsize": [6, 2],
    "threshold": 28.6,
    "ylim": [20, null],
    "barlabel": true
  },
  "data": {
      "Pearson's \\textit{r}": [28.6, 30.45, 31.92, 32.8, 32.97, 32.4, 31.22, 29.64, 27.86, 26.04, 24.28],
      "Spearman's $\\rho$": [30.63, 32.32, 33.75, 34.46, 34.42, 33.76, 32.75, 31.11, 29.03, 26.79, 24.73],
      "weights $w_{\\textnormal{pseudo}}$": [0.0, 0.1, 0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9, 1.0]
  }
}


==> graphics/source/remap-correlation.json <==
{
  "type": "lineplot",
  "options": {
    "labels": ["Remapping Iteration", "Correlation"],
    "figsize": [3.0, 2.5]
  },
  "data": {
      "Pearson's \\textit{r} (CLP)": [27.23, 33.51, 33.79, 33.61, 33.22, 32.87],
      "Pearson's \\textit{r} (UMD)": [27.23, 28.60, 28.96, 29.18, 29.28, 29.32]
  }
}


==> graphics/source/remap-precision.json <==
{
  "type": "lineplot",
  "options": {
    "labels": ["Remapping Iteration", "Precision"],
    "figsize": [3.0, 2.5]
  },
  "data": {
      "P@1 (CLP)": [86.86, 85.88, 83.98, 82.25, 81.34, 81.09],
      "P@1 (UMD)": [86.86, 89.69, 89.83, 89.88, 89.86, 89.80]
  }
}


==> graphics/source/runtime.json <==
{
  "type": "barplot",
  "options": {
    "y": "Metrics",
    "x": "Runtime (s)",
    "orient":  "h",
    "log": true,
    "figsize": [4.5, 2.5]
  },
  "data": {
      "Runtime (s)": [29.30, 29.17, 14.66, 595.57, 1.95, 155.33, 1.69, 157.02],
      "Metrics": [
        "\\textsc{XMoverScore (UMD)}",
        "\\textsc{XMoverScore (CLP)}",
        "\\textsc{SentSim (BERTScore)}",
        "\\textsc{SentSim (WMD)}",
        "\\textsc{DistilScore}",
        "\\textsc{UScore\\textsubscript{wmd}}",
        "\\textsc{UScore\\textsubscript{cos}}",
        "\\textsc{UScore\\textsubscript{wmd\\,$\\oplus$\\,cos}}"]
  }
}


==> graphics/xmover-components.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xmover-components.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{213.42746044bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63018448)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{xmover-components.pdf}}%
    \put(0.51664781,0.58639898){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Score\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{xmover-components.pdf}}%
    \put(0.13548456,0.16219739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textsc{mBART}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{xmover-components.pdf}}%
    \put(0.18292528,0.24077101){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textsc{mBERT}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{xmover-components.pdf}}%
    \put(0.51672281,0.16219739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textsc{mBERT}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{xmover-components.pdf}}%
    \put(0.46935779,0.24077101){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Remap\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{xmover-components.pdf}}%
    \put(0.85092859,0.16219739){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textsc{GPT-2}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{xmover-components.pdf}}%
    \put(0.85001019,0.24077101){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Perplexity\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{xmover-components.pdf}}%
    \put(0.22972986,0.46626915){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$w_{\text{pseudo}}$\end{tabular}}}}%
    \put(0.563525,0.46626912){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$w_{\text{xlng}}$\end{tabular}}}}%
    \put(0.89732083,0.34117387){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$w_{\text{lm}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{xmover-components.pdf}}%
    \put(0.51659008,0.02153505){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Source Sentence\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{xmover-components.pdf}}%
    \put(0.85075408,0.02153502){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Hypothesis\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{xmover-components.pdf}}%
    \put(0.18395611,0.36472856){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Word Mover's\\Distance\end{tabular}}}}%
    \put(0.51775357,0.36472856){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Word Mover's\\Distance\end{tabular}}}}%
  \end{picture}%
\endgroup%

